Cooperative Assistance in Robotic Surgery through Multi-Agent Reinforcement Learning

Cognitive cooperative assistance in robot-assisted surgery holds the potential to increase quality of care in minimally invasive interventions. Automation of surgical tasks promises to reduce the mental exertion and fatigue of surgeons. In this work, multi-agent reinforcement learning is demonstrated to be robust to the distribution shift introduced by pairing a learned policy with a human team member. Multi-agent policies are trained directly from images in simulation to control multiple instruments in a sub task of the minimally invasive removal of the gallbladder. These agents are evaluated individually and in cooperation with humans to demonstrate their suitability as autonomous assistants. Compared to human teams, the hybrid teams with artificial agents perform better considering completion time (44.4% to 71.2% shorter) as well as number of collisions (44.7% to 98.0% fewer). Path lengths, however, increase under control of an artificial agent (11.4% to 33.5% longer). A multi-agent formulation of the learning problem was favored over a single-agent formulation on this surgical sub task, due to the sequential learning of the two instruments. This approach may be extended to other tasks that are difficult to formulate within the standard reinforcement learning framework. Multi-agent reinforcement learning may shift the paradigm of cognitive robotic surgery towards seamless cooperation between surgeons and assistive technologies.

==> IROS2021 - ArXiv - Cooperative Assistance/plots/data.csv <==
steps,won,lost,time,return
49920.0,0.0,0.0,100.0,-21.504048083821917
74880.0,0.0,18.5,81.5,-21.18279746475427
99840.0,0.0,43.66666666666667,56.333333333333336,-20.73827244654017
124800.0,0.0,50.5,49.5,-20.418180745572187
149760.0,0.0,46.4,53.599999999999994,-20.1672456540431
174720.0,0.0,43.83333333333333,56.166666666666664,-20.03068628734271
199680.0,0.0,48.714285714285715,51.28571428571428,-20.108840957863027
224640.0,0.0,54.87499999999999,45.125,-20.076869377571054
249600.0,0.0,59.0,41.0,-20.037852021641825
274560.0,0.0,61.0,39.0,-20.048447585068693
324480.0,0.0,70.19999999999999,29.799999999999997,-19.851309639883077
374400.0,0.0,76.5,23.5,-19.70242302193904
424320.0,0.0,77.10000000000001,22.900000000000002,-19.61771203021604
474240.0,0.0,80.0,20.0,-19.595899229973227
524160.0,0.0,86.99999999999999,13.0,-19.558858518534702
574080.0,0.0,93.9,6.1,-19.58998203852662
624000.0,0.0,96.1,3.9,-19.46168951394106
673920.0,0.0,96.29999999999998,3.6999999999999997,-19.33991811576264
723840.0,0.0,97.0,3.0,-19.28055512857417
773760.0,0.0,98.9,1.0999999999999999,-19.195331692282114
823680.0,0.0,99.70000000000002,0.3,-19.13301145764691
873600.0,0.0,97.5,2.5,-19.100366964622545
923520.0,0.0,90.99999999999999,9.0,-19.077025619170655
973440.0,0.0,82.69999999999999,17.299999999999997,-18.99176507773526
1023360.0,0.0,74.5,25.5,-18.98928905714928
1073280.0,0.0,69.5,30.5,-18.94194609887824
1123200.0,0.0,68.0,31.999999999999996,-18.841642868130243
1173120.0,0.0,67.7,32.300000000000004,-18.78807628671794
1223040.0,0.0,65.3,34.7,-18.665096480859244
1272960.0,0.0,59.0,41.0,-18.392605612304187
1322880.0,0.0,49.89999999999999,50.1,-17.96960401892703
1372800.0,0.0,42.099999999999994,57.9,-17.43072539861795
1422720.0,0.0,38.6,61.40000000000001,-16.902233259666467
1472640.0,0.0,36.9,63.1,-16.414059994009776
1522560.0,0.0,35.099999999999994,64.9,-15.902724787129165
1572480.0,0.0,30.099999999999998,69.9,-15.356055776168336
1622400.0,0.0,21.6,78.4,-14.883267863157524
1672320.0,0.0,12.0,88.00000000000001,-14.407048713529434
1722240.0,0.0,4.7,95.3,-13.929948052150653
1772160.0,0.0,1.3,98.69999999999999,-13.564345767185577
1822080.0,0.0,0.4,99.6,-13.391992149716089
1872000.0,0.0,0.4,99.6,-13.491008567068988
1921920.0,0.0,0.4,99.6,-13.649573108068605
1971840.0,0.0,0.4,99.6,-13.660863236048565
2021760.0,0.0,0.4,99.6,-13.625110516692654
2071680.0,0.0,0.5,99.49999999999999,-13.590773005454114
2121600.0,0.0,0.6,99.4,-13.563183574663949
2171520.0,0.0,0.49999999999999994,99.49999999999999,-13.556563651112313
2221440.0,0.0,0.3,99.70000000000002,-13.56044448714809
2271360.0,0.0,0.19999999999999996,99.8,-13.558491669888358
2321280.0,0.0,0.19999999999999996,99.8,-13.567112531401957
2371200.0,0.0,0.19999999999999996,99.8,-13.447797825941603
2421120.0,0.0,0.19999999999999996,99.8,-13.227144318403052
2471040.0,0.0,0.19999999999999996,99.8,-13.086369402768835
2520960.0,0.0,0.19999999999999996,99.8,-13.006742285890656
2570880.0,0.0,0.1,99.9,-12.999534147405319
2620800.0,0.0,0.0,100.0,-13.100554788582588
2670720.0,0.0,0.1,99.9,-13.247872795233878
2720640.0,0.0,0.2,99.8,-13.452803578756086
2770560.0,0.1,0.2,99.70000000000002,-13.633195744930566
2820480.0,1.2,0.3,98.5,-13.582825754086386
2870400.0,9.1,0.4,90.5,-13.30013546492581
2920320.0,17.9,0.4,81.69999999999999,-13.045150992897266
2970240.0,24.0,0.4,75.6,-12.848182217604972
3020160.0,31.1,0.5,68.39999999999999,-12.577340816010917
3070080.0,37.0,0.6,62.4,-12.252793492860391
3120000.0,41.4,0.8,57.800000000000004,-11.852405861621307
3169920.0,45.49999999999999,0.8,53.7,-11.446023527697383
3219840.0,53.0,0.7,46.30000000000001,-10.910390447153349
3269760.0,61.199999999999996,0.8,38.0,-10.375893605899078
3319680.0,66.3,0.7000000000000001,32.99999999999999,-10.149377468548195
3369600.0,67.8,0.6,31.6,-10.061194076142804
3419520.0,67.4,0.6,32.0,-10.21974631601945
3469440.0,71.2,0.6,28.199999999999996,-10.135238233570394
3519360.0,74.1,0.5,25.4,-10.12679059294816
3569280.0,78.19999999999999,0.4000000000000001,21.4,-10.001182369244694
3619200.0,83.80000000000001,0.2,16.0,-9.881242326220686
3669120.0,89.7,0.1,10.200000000000001,-9.646745475475816
3719040.0,92.2,0.1,7.7,-9.5245430163311
3768960.0,93.9,0.0,6.1,-9.434078289714261
3818880.0,97.7,0.0,2.3,-9.275403475307138
3868800.0,98.3,0.0,1.7000000000000002,-9.101509034854221
3918720.0,99.9,0.0,0.1,-8.716996905543478
3968640.0,100.0,0.0,0.0,-8.582799136498569
4018560.0,100.0,0.0,0.0,-8.517286037981547
4068480.0,100.0,0.0,0.0,-8.485757738695407
4118400.0,100.0,0.0,0.0,-8.398669308836523
4168320.0,100.0,0.0,0.0,-8.39731709804498
4218240.0,100.0,0.0,0.0,-8.362875843175813
4268160.0,100.0,0.0,0.0,-8.355035018097277
4318080.0,100.0,0.0,0.0,-8.2807509426549
4368000.0,100.0,0.0,0.0,-8.308332669433861
4417920.0,99.89999999999999,0.0,0.1,-8.324508318993008
4467840.0,99.89999999999999,0.0,0.1,-8.332812827564942
4517760.0,99.89999999999999,0.0,0.1,-8.235189120282959
4567680.0,99.89999999999999,0.0,0.1,-8.194060784733459
4617600.0,99.89999999999999,0.0,0.1,-8.196223773584276
4667520.0,99.79999999999998,0.1,0.1,-8.176469144527223
4717440.0,99.79999999999998,0.1,0.1,-8.152142831905715
4767360.0,99.79999999999998,0.1,0.1,-8.12502481377371
4817280.0,99.79999999999998,0.1,0.1,-8.149605766659079
4867200.0,99.79999999999998,0.1,0.1,-8.140802710335125
4917120.0,99.89999999999999,0.1,0.0,-8.164414425205132
4967040.0,99.89999999999999,0.1,0.0,-8.142640392635773
5016960.0,99.89999999999999,0.1,0.0,-8.140749115891555
5066880.0,99.89999999999999,0.1,0.0,-8.132635495623614
5116800.0,99.89999999999999,0.1,0.0,-8.123306195051445
5166720.0,100.0,0.0,0.0,-8.118310660927133
5216640.0,100.0,0.0,0.0,-8.115495961773265
5266560.0,100.0,0.0,0.0,-8.094039242444435
5316480.0,100.0,0.0,0.0,-8.083512373928546
5366400.0,100.0,0.0,0.0,-8.059913601555142
5416320.0,100.0,0.0,0.0,-8.001428236278231
5466240.0,100.0,0.0,0.0,-8.01630599061512
5516160.0,100.0,0.0,0.0,-8.018397976882312
5566080.0,100.0,0.0,0.0,-8.015518142347455
5616000.0,100.0,0.0,0.0,-7.996956269185146
5665920.0,100.0,0.0,0.0,-8.015340303141517
5715840.0,100.0,0.0,0.0,-8.001381486130267
5765760.0,100.0,0.0,0.0,-7.996255405253879
5815680.0,100.0,0.0,0.0,-7.9858723320206355
5865600.0,100.0,0.0,0.0,-8.015831819736642
5915520.0,100.0,0.0,0.0,-8.04199977527534
5965440.0,100.0,0.0,0.0,-8.040953560901269
6015360.0,100.0,0.0,0.0,-8.050914594492973
6065280.0,100.0,0.0,0.0,-8.042950184879205
6115200.0,100.0,0.0,0.0,-8.056146992021493
6165120.0,100.0,0.0,0.0,-8.050248739335299
6215040.0,99.9,0.1,0.0,-8.052220552603778
6264960.0,99.9,0.1,0.0,-8.076533996416767
6314880.0,99.9,0.1,0.0,-8.079165277260328
6364800.0,99.9,0.1,0.0,-8.040663207199962
6414720.0,99.9,0.1,0.0,-8.027341580497104
6464640.0,99.9,0.1,0.0,-8.051162765854937
6514560.0,99.8,0.2,0.0,-8.035366378903154
6564480.0,99.8,0.2,0.0,-8.032927877834073
6614400.0,99.8,0.2,0.0,-8.004315670539313
6664320.0,99.8,0.2,0.0,-7.979553647693393
6714240.0,99.9,0.1,0.0,-7.99436547182909
6764160.0,99.9,0.1,0.0,-7.977186304053516
6814080.0,99.9,0.1,0.0,-7.957092614081664


==> plots/data.csv <==
steps,won,lost,time,return
49920.0,0.0,0.0,100.0,-21.504048083821917
74880.0,0.0,18.5,81.5,-21.18279746475427
99840.0,0.0,43.66666666666667,56.333333333333336,-20.73827244654017
124800.0,0.0,50.5,49.5,-20.418180745572187
149760.0,0.0,46.4,53.599999999999994,-20.1672456540431
174720.0,0.0,43.83333333333333,56.166666666666664,-20.03068628734271
199680.0,0.0,48.714285714285715,51.28571428571428,-20.108840957863027
224640.0,0.0,54.87499999999999,45.125,-20.076869377571054
249600.0,0.0,59.0,41.0,-20.037852021641825
274560.0,0.0,61.0,39.0,-20.048447585068693
324480.0,0.0,70.19999999999999,29.799999999999997,-19.851309639883077
374400.0,0.0,76.5,23.5,-19.70242302193904
424320.0,0.0,77.10000000000001,22.900000000000002,-19.61771203021604
474240.0,0.0,80.0,20.0,-19.595899229973227
524160.0,0.0,86.99999999999999,13.0,-19.558858518534702
574080.0,0.0,93.9,6.1,-19.58998203852662
624000.0,0.0,96.1,3.9,-19.46168951394106
673920.0,0.0,96.29999999999998,3.6999999999999997,-19.33991811576264
723840.0,0.0,97.0,3.0,-19.28055512857417
773760.0,0.0,98.9,1.0999999999999999,-19.195331692282114
823680.0,0.0,99.70000000000002,0.3,-19.13301145764691
873600.0,0.0,97.5,2.5,-19.100366964622545
923520.0,0.0,90.99999999999999,9.0,-19.077025619170655
973440.0,0.0,82.69999999999999,17.299999999999997,-18.99176507773526
1023360.0,0.0,74.5,25.5,-18.98928905714928
1073280.0,0.0,69.5,30.5,-18.94194609887824
1123200.0,0.0,68.0,31.999999999999996,-18.841642868130243
1173120.0,0.0,67.7,32.300000000000004,-18.78807628671794
1223040.0,0.0,65.3,34.7,-18.665096480859244
1272960.0,0.0,59.0,41.0,-18.392605612304187
1322880.0,0.0,49.89999999999999,50.1,-17.96960401892703
1372800.0,0.0,42.099999999999994,57.9,-17.43072539861795
1422720.0,0.0,38.6,61.40000000000001,-16.902233259666467
1472640.0,0.0,36.9,63.1,-16.414059994009776
1522560.0,0.0,35.099999999999994,64.9,-15.902724787129165
1572480.0,0.0,30.099999999999998,69.9,-15.356055776168336
1622400.0,0.0,21.6,78.4,-14.883267863157524
1672320.0,0.0,12.0,88.00000000000001,-14.407048713529434
1722240.0,0.0,4.7,95.3,-13.929948052150653
1772160.0,0.0,1.3,98.69999999999999,-13.564345767185577
1822080.0,0.0,0.4,99.6,-13.391992149716089
1872000.0,0.0,0.4,99.6,-13.491008567068988
1921920.0,0.0,0.4,99.6,-13.649573108068605
1971840.0,0.0,0.4,99.6,-13.660863236048565
2021760.0,0.0,0.4,99.6,-13.625110516692654
2071680.0,0.0,0.5,99.49999999999999,-13.590773005454114
2121600.0,0.0,0.6,99.4,-13.563183574663949
2171520.0,0.0,0.49999999999999994,99.49999999999999,-13.556563651112313
2221440.0,0.0,0.3,99.70000000000002,-13.56044448714809
2271360.0,0.0,0.19999999999999996,99.8,-13.558491669888358
2321280.0,0.0,0.19999999999999996,99.8,-13.567112531401957
2371200.0,0.0,0.19999999999999996,99.8,-13.447797825941603
2421120.0,0.0,0.19999999999999996,99.8,-13.227144318403052
2471040.0,0.0,0.19999999999999996,99.8,-13.086369402768835
2520960.0,0.0,0.19999999999999996,99.8,-13.006742285890656
2570880.0,0.0,0.1,99.9,-12.999534147405319
2620800.0,0.0,0.0,100.0,-13.100554788582588
2670720.0,0.0,0.1,99.9,-13.247872795233878
2720640.0,0.0,0.2,99.8,-13.452803578756086
2770560.0,0.1,0.2,99.70000000000002,-13.633195744930566
2820480.0,1.2,0.3,98.5,-13.582825754086386
2870400.0,9.1,0.4,90.5,-13.30013546492581
2920320.0,17.9,0.4,81.69999999999999,-13.045150992897266
2970240.0,24.0,0.4,75.6,-12.848182217604972
3020160.0,31.1,0.5,68.39999999999999,-12.577340816010917
3070080.0,37.0,0.6,62.4,-12.252793492860391
3120000.0,41.4,0.8,57.800000000000004,-11.852405861621307
3169920.0,45.49999999999999,0.8,53.7,-11.446023527697383
3219840.0,53.0,0.7,46.30000000000001,-10.910390447153349
3269760.0,61.199999999999996,0.8,38.0,-10.375893605899078
3319680.0,66.3,0.7000000000000001,32.99999999999999,-10.149377468548195
3369600.0,67.8,0.6,31.6,-10.061194076142804
3419520.0,67.4,0.6,32.0,-10.21974631601945
3469440.0,71.2,0.6,28.199999999999996,-10.135238233570394
3519360.0,74.1,0.5,25.4,-10.12679059294816
3569280.0,78.19999999999999,0.4000000000000001,21.4,-10.001182369244694
3619200.0,83.80000000000001,0.2,16.0,-9.881242326220686
3669120.0,89.7,0.1,10.200000000000001,-9.646745475475816
3719040.0,92.2,0.1,7.7,-9.5245430163311
3768960.0,93.9,0.0,6.1,-9.434078289714261
3818880.0,97.7,0.0,2.3,-9.275403475307138
3868800.0,98.3,0.0,1.7000000000000002,-9.101509034854221
3918720.0,99.9,0.0,0.1,-8.716996905543478
3968640.0,100.0,0.0,0.0,-8.582799136498569
4018560.0,100.0,0.0,0.0,-8.517286037981547
4068480.0,100.0,0.0,0.0,-8.485757738695407
4118400.0,100.0,0.0,0.0,-8.398669308836523
4168320.0,100.0,0.0,0.0,-8.39731709804498
4218240.0,100.0,0.0,0.0,-8.362875843175813
4268160.0,100.0,0.0,0.0,-8.355035018097277
4318080.0,100.0,0.0,0.0,-8.2807509426549
4368000.0,100.0,0.0,0.0,-8.308332669433861
4417920.0,99.89999999999999,0.0,0.1,-8.324508318993008
4467840.0,99.89999999999999,0.0,0.1,-8.332812827564942
4517760.0,99.89999999999999,0.0,0.1,-8.235189120282959
4567680.0,99.89999999999999,0.0,0.1,-8.194060784733459
4617600.0,99.89999999999999,0.0,0.1,-8.196223773584276
4667520.0,99.79999999999998,0.1,0.1,-8.176469144527223
4717440.0,99.79999999999998,0.1,0.1,-8.152142831905715
4767360.0,99.79999999999998,0.1,0.1,-8.12502481377371
4817280.0,99.79999999999998,0.1,0.1,-8.149605766659079
4867200.0,99.79999999999998,0.1,0.1,-8.140802710335125
4917120.0,99.89999999999999,0.1,0.0,-8.164414425205132
4967040.0,99.89999999999999,0.1,0.0,-8.142640392635773
5016960.0,99.89999999999999,0.1,0.0,-8.140749115891555
5066880.0,99.89999999999999,0.1,0.0,-8.132635495623614
5116800.0,99.89999999999999,0.1,0.0,-8.123306195051445
5166720.0,100.0,0.0,0.0,-8.118310660927133
5216640.0,100.0,0.0,0.0,-8.115495961773265
5266560.0,100.0,0.0,0.0,-8.094039242444435
5316480.0,100.0,0.0,0.0,-8.083512373928546
5366400.0,100.0,0.0,0.0,-8.059913601555142
5416320.0,100.0,0.0,0.0,-8.001428236278231
5466240.0,100.0,0.0,0.0,-8.01630599061512
5516160.0,100.0,0.0,0.0,-8.018397976882312
5566080.0,100.0,0.0,0.0,-8.015518142347455
5616000.0,100.0,0.0,0.0,-7.996956269185146
5665920.0,100.0,0.0,0.0,-8.015340303141517
5715840.0,100.0,0.0,0.0,-8.001381486130267
5765760.0,100.0,0.0,0.0,-7.996255405253879
5815680.0,100.0,0.0,0.0,-7.9858723320206355
5865600.0,100.0,0.0,0.0,-8.015831819736642
5915520.0,100.0,0.0,0.0,-8.04199977527534
5965440.0,100.0,0.0,0.0,-8.040953560901269
6015360.0,100.0,0.0,0.0,-8.050914594492973
6065280.0,100.0,0.0,0.0,-8.042950184879205
6115200.0,100.0,0.0,0.0,-8.056146992021493
6165120.0,100.0,0.0,0.0,-8.050248739335299
6215040.0,99.9,0.1,0.0,-8.052220552603778
6264960.0,99.9,0.1,0.0,-8.076533996416767
6314880.0,99.9,0.1,0.0,-8.079165277260328
6364800.0,99.9,0.1,0.0,-8.040663207199962
6414720.0,99.9,0.1,0.0,-8.027341580497104
6464640.0,99.9,0.1,0.0,-8.051162765854937
6514560.0,99.8,0.2,0.0,-8.035366378903154
6564480.0,99.8,0.2,0.0,-8.032927877834073
6614400.0,99.8,0.2,0.0,-8.004315670539313
6664320.0,99.8,0.2,0.0,-7.979553647693393
6714240.0,99.9,0.1,0.0,-7.99436547182909
6764160.0,99.9,0.1,0.0,-7.977186304053516
6814080.0,99.9,0.1,0.0,-7.957092614081664

